A multilevel Monte Carlo method for high-dimensional uncertainty quantification of low-frequency electromagnetic devices

This work addresses uncertainty quantification of electromagnetic devices determined by the eddy current problem. The multilevel Monte Carlo (MLMC) method is used for the treatment of uncertain parameters while the devices are discretized in space by the finite element method. Both methods yield numerical approximations such that the total errors is split into stochastic and spatial contributions. We propose a particular implementation where the spatial error is controlled based on a Richardson-extrapolation-based error indicator. The stochastic error in turn is efficiently reduced in the MLMC approach by distributing the samples on multiple grids. The method is applied to a toy problem with closed-form solution and a permanent magnet synchronous machine with uncertainties. The uncertainties under consideration are related to the material properties in the stator and the magnets in the rotor. The examples show that the error indicator works reliably, the meshes used for the different levels do not have to be nested and, most importantly, MLMC reduces the computational cost by at least one order of magnitude compared to standard Monte Carlo.

==> constant_alpha_gpC.csv <==
hMesh,varLevel,MeanLevel,conv_FEM,least_square_weak_error
0.001,0.0014909536737048,0.195303804724998,0.00586951555289389,0.00567580536432974
0.000630957344480193,0.0015205443651681,0.196018499404662,0.00223159478055423,0.00224540517048248
0.000501187233627273,0.00152771635211094,0.196191768752409,0.00134962353141244,0.00141230445956734
0.000398107170553497,0.00153133104241821,0.196280117655802,0.00089991217911742,0.00088830466444736
0.000251188643150958,0.00153578260458401,0.196388446189405,0.000348501018738958,0.000351422178612594
0.000158489319246111,0.00153746182007897,0.196429626007254,0.000138888552021082,0.000139026116335496
0.0001,0.0015381360760888,0.196446069943902,5.5186041826409e-05,5.50001172368751e-05
7.94328234724282e-05,0.00153829772960471,0.196450040367952,3.49758898054086e-05,3.45937169253399e-05


==> constant_beta_gpC.csv <==
hMesh,varLevelDif,least_square_variance
0.000630957344480193,2.01970900462615e-07,7.14519545452196e-08
0.000501187233627273,1.15824886161904e-08,2.85432370601876e-08
0.000398107170553497,2.9033676347152e-09,1.14022966489804e-08
0.000251188643150958,4.38768707150106e-09,1.81957750069761e-09
0.000158489319246111,6.18465639229128e-10,2.90368018213334e-10
0.0001,1.00062615375694e-10,4.63369029177451e-11
7.94328234724282e-05,5.71421190531775e-12,1.85104132285011e-11


==> convMC.csv <==
0.00062001,4.4911e+07
0.00037497,1.9365e+08
0.00025002,6.6969e+08
9.6825e-05,1.1148e+10

==> convMLMCvsMLMCRichardson.csv <==
0.0005,1.2897e+07,0.0005,1.3142e+07
0.0003,3.642e+07,0.0003,3.6693e+07
0.0002,8.2183e+07,0.0002,8.2429e+07
0.0001,3.5601e+08,0.0001,3.3465e+08


==> convWRichard.csv <==
794.33,0.00069724
1000,0.00029985
1258.9,0.00011646
1584.9,3.4366e-05
1995.3,2.4903e-05
2511.9,2.2792e-05
3162.3,5.5242e-06
3981.1,5.2899e-07
5011.9,8.3456e-07
6309.6,5.1923e-07
7943.3,1.879e-07
10000,1.6836e-07
12589,7.7621e-08
15849,6.8976e-08


==> convWnom.csv <==
630.96,0.0025887
794.33,0.0013761
1000,0.00097889
1258.9,0.00057466
1584.9,0.00037527
1995.3,0.00022759
2511.9,0.00015201
3162.3,9.3873e-05
3981.1,5.9035e-05
5011.9,3.6941e-05
6309.6,2.35e-05
7943.3,1.4758e-05
10000,9.3737e-06
12589,5.9431e-06
15849,3.7244e-06


==> convergence_W_FEM.csv <==
hMax fem,convergence fem
991.88817270148,0.0014183071292087
1514.25721052971,0.000818733272232174
2310.18269137283,0.000442515645900937
3555.54751635101,0.000209767991429438
5480.07627665934,8.11256852748548e-05


==> convergence_W_Richardson.csv <==
hMax richardson,convergence richardson
1514.25721052971,0.000307550999288185
2310.18269137283,0.000149999917982801
3555.54751635101,6.50292456392605e-05
5480.07627665934,3.65745575096272e-05


==> convergence_W_least_square.csv <==
hMax,least square richard,least square fem
991.88817270148,0.00061345280180179,0.00159034619823764
1514.25721052971,0.000300909293776905,0.000788191693052305
2310.18269137283,0.000147767438586412,0.000391069226311462
3555.54751635101,7.14992323082389e-05,0.000191226476332031
5480.07627665934,3.45128032196628e-05,9.32854178820028e-05
8422.55546315307,1.6738552779897e-05,4.57202356577352e-05


==> costs_MC.csv <==
eps MC,costs MC
0.0102956882528358,4624418996
0.00573266934077936,35360646944


==> costs_MC_least_square.csv <==
eps least square MC,costs least square MC
0.012,2716054411.01694
0.0102956882528358,4624418996
0.00573266934077936,35360646944
0.004,123456544206.688


==> costs_MLMC.csv <==
eps MLMC,costs MLMC
0.01,415588041
0.0085,572892661
0.0075,717312822
0.006,1188397034
0.005,1675690962


==> costs_MLMC_least_square.csv <==
eps least square MLMC,costs least square MLMC
0.012,283921076.874392
0.01,411329153.409577
0.0085,572394459.06981
0.0075,738270978.701521
0.006,1162127843.74367
0.005,1683626546.44431
0.004,2650231885.76396


==> results_1_1.0e-02.csv <==
level,costs,Nl,W_mean,W_var,W_var_level,CostsPerLevel,DoF,hMesh
0,405742944,7888,24.6412164151571,4.93976727037401e-05,0.389648842287102,405742944,51438,0.00100817816717829
1,409095744,20,24.6628302210872,4.95448924999177e-05,2.94439592355312e-06,3352800,116202,0.000660389789162824
2,412909194,10,24.6728308084334,4.96310714015189e-05,8.61789016011724e-07,3813450,265143,0.000432866198735889
3,415588041,3,24.6796022737165,4.97415242342171e-05,3.31358498094587e-07,2678847,627806,0.000281250635915078


==> results_1_6.0e-03.csv <==
level,costs,Nl,W_mean,W_var,W_var_level,CostsPerLevel,DoF,hMesh
0,1164453444,22638,24.6495336238201,1.74665326472686e-05,0.395407366068866,1164453444,51438,0.00100817816717829
1,1169315004,29,24.670578878783,1.75171022183073e-05,1.4665175601223e-06,4861560,116202,0.000660389789162824
2,1175797869,17,24.6806865949085,1.756061240413e-05,7.39673158985877e-07,6482865,265143,0.000432866198735889
3,1182048512,7,24.6873857214507,1.76325302046781e-05,5.03424603836674e-07,6250643,627806,0.000281250635915078
4,1188397034,3,24.6904086139013,1.76327516167414e-05,6.64236189959971e-10,6348522,1488368,0.000182479211878708


==> results_1_8.5e-03.csv <==
level,costs,Nl,W_mean,W_var,W_var_level,CostsPerLevel,DoF,hMesh
0,560931390,10905,24.6602292620288,3.58574995707382e-05,0.3910260328189,560931390,51438,0.00100817816717829
1,564284190,20,24.6809029223164,3.5968595009987e-05,2.2219087849774e-06,3352800,116202,0.000660389789162824
2,568097640,10,24.6908044983342,3.60159568812896e-05,4.73618713025793e-07,3813450,265143,0.000432866198735889
3,570776487,3,24.6970403261119,3.60295518432249e-05,4.07848858058305e-08,2678847,627806,0.000281250635915078
4,572892661,1,24.7004330204987,3.60295518432249e-05,0,2116174,1488368,0.000182479211878708


==> results_5.0e-05.csv <==
costs,meanW
1.1407e+09,0.19532
1.1593e+09,0.19579
1.1701e+09,0.19602
1.1831e+09,0.1962
1.1956e+09,0.19628
1.2033e+09,0.19639
1.2109e+09,0.19643


==> results_7.0e-05.csv <==
costs,meanW,label,alignment
5.7852e+08,0.19535,$\ell=0$,180
5.8809e+08,0.19582,$\ell=1$,180
5.9372e+08,0.19606,$\ell=2$,180
6.0056e+08,0.19623,$\ell=3$,170
6.0698e+08,0.19632,$\ell=4$,180
6.1134e+08,0.19643,$\ell=5$,170


==> results_NumberOfSamples_5.0e-05.csv <==
0,1.2412e+06
1,7644
2,2853
3,2229
4,1348
5,531
6,335


==> results_NumberOfSamples_7.0e-05.csv <==
0,6.2951e+05
1,3929
2,1484
3,1172
4,694
5,299


==> results_nested_1.0e-04_2.csv <==
costs,meanW,confidence
3.1576e+08,0.193368056082140,0.192596530443423e-03
3.4416e+08,0.195585914237478,0.241396145470725e-03
3.5881e+08,0.196175579804991,0.278250205224860e-03
3.7945e+08,0.196319736334185,0.293754171754034e-03
4.0871e+08,0.196359706699944,0.301046956845963e-03


==> results_ref_beta_5.0e-03.csv <==
level,costs,Nl,W_mean,W_var,W_var_level,CostsPerLevel,least_square_variance,DoF,hMesh
0,1730425758,33641,24.6553878234885,1.16044212954844e-05,0.39038433680139,1730425758,4.78737653198011e-06,51438,0.00100817816717829
1,1898065758,1000,24.6761335119117,1.16070870949044e-05,2.66579942005967e-06,167640000,1.86986348449749e-06,116202,0.000660389789162824
2,2279410758,1000,24.6857554422353,1.16075060562474e-05,4.18961342962628e-07,381345000,7.31420650750569e-07,265143,0.000432866198735889
3,2725885258,500,24.6922875529936,1.1608128618351e-05,3.11281051822322e-07,446474500,2.8057596612252e-07,627806,0.000281250635915078
4,3254928758,250,24.695416956759,1.16085810316667e-05,1.13103328920336e-07,529043500,1.07289221469547e-07,1488368,0.000182479211878708
5,3880582133,125,24.6971633233731,1.16089268302461e-05,4.32248224254637e-08,625653375,4.12837399075003e-08,3516859,0.000118728811507955


==> results_regular_1.0e-04_2.csv <==
costs,meanW,confidence
3.184e+08,0.193488710237799,0.191980440209514e-03
3.4553e+08,0.195816028673919,0.245175688554828e-03
3.5863e+08,0.196352617247077,0.281931329988429e-03
3.7606e+08,0.196493020150432,0.298326878570446e-03
4.0002e+08,0.196525671681770,0.305053523858961e-03


==> richardsonVSanalyltic_eps_2e-4.csv <==
costs_analytic, W_mean_analytic,   confidence_analytic,   costs_richardson, W_mean_richardson, confidence_richardson
70495571,       0.193138664630991, 0.404644831239261e-03, 70635259,         0.193198916596692, 0.404617281165275e-03
75010747,       0.194758335512725, 0.483799484106339e-03, 75274773,         0.194825162893435, 0.484635274982920e-03
76340335,       0.195222078248985, 0.527187738617875e-03, 76687697,         0.195293251319801, 0.528862241153520e-03
78390175,       0.195735187854302, 0.581816754207745e-03, 78597377,         0.195793205774955, 0.581528192308944e-03
79453695,       0.195969912045122, 0.621053277227071e-03, 79660897,         0.196024949467526, 0.620701607155443e-03
80372739,       0.196137323482133, 0.655153289269802e-03, 80550765,         0.196187797574032, 0.656430540198435e-03
80982399,       0.196217516942188, 0.685744695804484e-03, 81228165,         0.196260692537689, 0.683956982928677e-03
81623199,       0.196282421469308, 0.715975233183753e-03, 81868965,         0.196325597064809, 0.714187520307946e-03
82182779,       0.196323011329633, 0.735526962651554e-03, 82428545,         0.196366186925135, 0.733739249775746e-03

